ProtoDepth: Unsupervised Continual Depth Completion with Prototypes

We present ProtoDepth, a novel prototype-based approach for continual learning of unsupervised depth completion, the multimodal 3D reconstruction task of predicting dense depth maps from RGB images and sparse point clouds. The unsupervised learning paradigm is well-suited for continual learning, as ground truth is not needed. However, when training on new non-stationary distributions, depth completion models will catastrophically forget previously learned information. We address forgetting by learning prototype sets that adapt the latent features of a frozen pretrained model to new domains. Since the original weights are not modified, ProtoDepth does not forget when test-time domain identity is known. To extend ProtoDepth to the challenging setting where the test-time domain identity is withheld, we propose to learn domain descriptors that enable the model to select the appropriate prototype set for inference. We evaluate ProtoDepth on benchmark dataset sequences, where we reduce forgetting compared to baselines by 52.2% for indoor and 53.2% for outdoor to achieve the state of the art.

==> letter_to_ac.txt <==
Dear AC,

We would like to raise concerns about Reviewer Wztp's comments, which contain factual inaccuracies.

(1) Wztp stated that "The evaluation may not be comprehensive enough to fully reflect the model's performance... only the performances on the initial datasets are evaluated (NYUv2 in Table 1 and KITTI in Table 2), and the model performance on the new datasets is not compared."

Our paper clearly presents performance on all datasets, both initial and new, summarized through our Average Forgetting, Average Performance, and Stability-Plasticity Trade-off (SPTO) metrics. These metrics are described in detail using both equations (Eqns. (12)–(14)) and text descriptions (Section 5, Lines 434–452), e.g., "Average Performance is the mean of performance on all seen datasets $\mathcal{D}_{j\leq k}$ after training on each new dataset $\mathcal{D}_{k}$" (Lines 443-444).

(2) Wztp stated that "In Section 5.1, line 497, the sentence 'In contrast to the indoor sequence, ProtoDepth-A does not outperform ProtoDepth in any metric' seems contradictory to the result in Table 2."

There is no contradiction here. "ProtoDepth-A does not outperform ProtoDepth" is in full agreement with Table 2, which shows that ProtoDepth performs better than ProtoDepth-A across all metrics. The reviewer’s statement is factually incorrect, as the text and the table both indicate that ProtoDepth outperforms ProtoDepth-A.

We respectfully ask you to consider Reviewer Wztp’s factual inaccuracies when assessing our submission. Thank you for your attention to this matter, we greatly appreciate your time and effort in ensuring a fair evaluation of our work.



(3) Wztp asked why ProtoDepth-A performs worse than the fine-tuned baseline for KBNet in the SPTO metric.

While our approach demonstrates improvements in the vast majority of experimental comparisons (71 out of 72), it is not unexpected that, in 1 rare instance, a fully fine-tuned baseline (which tunes all parameters while we only train a small set of prototypes) may have sufficient plasticity to outperform ProtoDepth-A on a single metric that evaluates the balance between forgetting on old datasets and performance on new datasets. This is one comparison out of an extensive set of experimental results, and asking about this single discrepancy again suggests that the reviewer either did not read or understand the evaluation metric.

(4) Wztp claimed that Sections 2 and 3 are very similar to another paper (UnCLe), in terms of both structure and content.

This is an unfair and unfounded accusation. Some structural similarity in the "Related Works" and "Preliminaries" sections can be expected, given that UnCLe is a benchmark paper in the same problem space. However, we emphasize that our writing is entirely original. We have verified with multiple standard plagiarism detection tools (Turnitin, Grammarly, Copyleaks) that there is zero identical content and negligible similarity (5% vs. typical 15-20% threshold).

In light of these issues, we respectfully ask you to consider Reviewer Wztp’s factual inaccuracies when assessing our submission. Thank you for your attention to this matter, we greatly appreciate your time and effort in ensuring a fair evaluation of our work.
